Measurement of the top quark mass in the $t\bar t \to {\rm lepton+jets}$ and $t\bar t \to {\rm dilepton}$ channels using $\sqrt{s}=7$ TeV ATLAS data

The top quark mass was measured in the channels $t\bar{t} \to \mathrm{lepton+jets}$ and $t\bar{t} \to \mathrm{dilepton}$ (lepton=$e, \mu$) based on ATLAS data recorded in 2011. The data were taken at the LHC with a proton--proton centre-of-mass energy of $\sqrt{s}=7$ TeV and correspond to an integrated luminosity of 4.6fb$^{-1}$. The $t\bar{t} \to \mathrm{lepton+jets}$ analysis uses a three-dimensional template technique which determines the top quark mass together with a global jet energy scale factor (JSF), and a relative $b$-to-light-jet energy scale factor (bJSF), where the terms $b$-jets and light-jets refer to jets originating from $b$-quarks and $u, d, c, s$-quarks or gluons, respectively. The analysis of the $t\bar{t} \to \mathrm{dilepton}$ channel exploits a one-dimensional template method using the $m_{\ell b}$ observable, defined as the average invariant mass of the two lepton+$b$-jet pairs in each event. The top quark mass is measured to be $172.33\pm 0.75(\rm {stat}) \pm 1.02(\rm {syst})$ GeV, and $173.79 \pm 0.54({\rm stat}) \pm 1.30({\rm syst})$ GeV in the $t\bar{t} \to lepton+jets$ and $t\bar{t} \to dilepton$ channels, respectively. The combination of the two results yields $m_{\mathrm top} = 172.99 \pm 0.48({\rm stat}) \pm 0.78({\rm syst})$ GeV, with a total uncertainty of $0.91$ GeV.

==> Metadata.txt <==
Title:
Measurement of the top quark mass in the $t\bar t \to {\rm lepton+jets}$ and $t\bar t \to {\rm dilepton}$ channels using $\sqrt{s}=7$ TeV ATLAS data

Abstract:
The top quark mass was measured in the channels $t\bar{t} \to \mathrm{lepton+jets}$ and $t\bar{t} \to \mathrm{dilepton}$ (lepton=$e, \mu$) based on ATLAS data recorded in 2011. The data were taken at the LHC with a proton--proton centre-of-mass energy of $\sqrt{s}=7$ TeV and correspond to an integrated luminosity of 4.6fb$^{-1}$. The $t\bar{t} \to \mathrm{lepton+jets}$ analysis uses a three-dimensional template technique which determines the top quark mass together with a global jet energy scale factor (JSF), and a relative $b$-to-light-jet energy scale factor (bJSF), where the terms $b$-jets and light-jets refer to jets originating from $b$-quarks and $u, d, c, s$-quarks or gluons, respectively. The analysis of the $t\bar{t} \to \mathrm{dilepton}$ channel exploits a one-dimensional template method using the $m_{\ell b}$ observable, defined as the average invariant mass of the two lepton+$b$-jet pairs in each event. The top quark mass is measured to be $172.33\pm 0.75(\rm {stat}) \pm 1.02(\rm {syst})$ GeV, and $173.79 \pm 0.54({\rm stat}) \pm 1.30({\rm syst})$ GeV in the $t\bar{t} \to lepton+jets$ and $t\bar{t} \to dilepton$ channels, respectively. The combination of the two results yields $m_{\mathrm top} = 172.99 \pm 0.48({\rm stat}) \pm 0.78({\rm syst})$ GeV, with a total uncertainty of $0.91$ GeV.

Comments:
35 pages plus author list + cover pages (51 pages total), 6 figures, 4 tables, submitted to EPJC, all figures including auxiliary figures are available at http://atlas.web.cern.ch/Atlas/GROUPS/PHYSICS/PAPERS/TOPQ-2013-02/

CERN Preprint ID:
CERN-PH-EP-2015-050


==> excludefromtar.txt <==
app_extraFigs.tex
figs/Plot_3dTMT_dataMC_mtop_s1725_seltype2.pdf
figs/Plot_3dTMT_dataMC_mw_s1725_seltype2.pdf
figs/Plot_3dTMT_dataMC_rlbcalo_s1725_seltype2.pdf
figs/Plot_3dTMT_dataMC_mlb_s1725_seltype5.pdf
figs/Plot_3dTMT_dataMC_TopPt_s1725_seltype2.pdf
figs/Plot_3dTMT_dataMC_pTll_s1725_seltype5.pdf
figs/Plot_3dTMT_dataMC_TTbarPt_s1725_seltype2.pdf
figs/Plot_3dTMT_dataMC_pTbb_s1725_seltype5.pdf
figs/jesMod1_LJDL_systcorr_113.pdf
figs/jesMod1_LJDL_systcorr_112.pdf
figs/jesMod1_LJDL_systcorr_111.pdf
figs/jesDet1_LJDL_systcorr_123.pdf
figs/jesDet1_LJDL_systcorr_122.pdf
figs/jesDet1_LJDL_systcorr_121.pdf
figs/bjes_LJDL_systcorr_103.pdf
figs/bjes_LJDL_systcorr_102.pdf
figs/bjes_LJDL_systcorr_101.pdf
figs/CombValRhoDep.pdf
figs/CombUncRhoDep.pdf

